A Surfactant Prediction Model for Rising Bubbles

Bubbles released from a needle show shape deformations that depend on the surfactant concentration of the surrounding liquid. We develop a model that predicts the surfactant concentration based on experimental early-stage observations of these deformations. Using high-speed imaging, we examine bubbles within the first 144 ms of ascent, corresponding to a vertical rise distance of approximately 40 mm and extract the instantaneous aspect ratio (AR) and analyse its temporal evolution. In clean conditions, bubbles exhibit pronounced shape oscillations resulting from the periodic exchange between surface and kinetic energy. The presence of surfactants leads to an immediate damping of these oscillations, characterised by reduced AR amplitudes and earlier peak deformations. This damping effect intensifies with increasing surfactant concentration until a near-saturation regime is reached, beyond which bubbles remain largely spherical and further increases in concentration produce indistinguishable AR profiles within the early-stage observation window. To develop the prediction model, an aspect-ratio-based analysis methodology is proposed, which yields an empirical relationship capable of estimating surfactant concentrations between 0 ppm and 2.9 ppm. We finally test the reliability of the model on unknown surfactant-laden bubbles. The model successfully detected the presence and relative extent of surfactant contamination as higher concentrations were introduced.

==> ArXiv/datfiles/Fig11_a_line_std_dev.dat <==
Concentration_ppm  Mean  StdDev
0.0 231.9 47.064
0.3 180.35 28.282
0.7 120.27 25.081
1.5 75.284 17.585
2.9 50.845 10.169


==> ArXiv/datfiles/Fig11_b_line_std_dev.dat <==
Concentration_ppm  Mean  StdDev
0.0 0.11657 0.023674
0.3 0.112 0.023422
0.7 0.1124 0.025887
1.5 0.10848 0.029219
2.9 0.11636 0.025144


==> ArXiv/datfiles/Fig12_error_line.dat <==
Threshold	Error
0.0	1.0
0.44	0.99979
0.58	0.91148
0.75	0.87575
0.762	0.81779
0.764	0.86637
0.79	0.80894
0.8	0.62746
0.82	0.56845
0.834	0.49394


==> ArXiv/datfiles/Fig12_score_line.dat <==
Threshold	Score
0.0	0.98825
0.44	0.98774
0.58	0.86773
0.75	0.81929
0.762	0.76088
0.764	0.80108
0.79	0.73597
0.8	0.70107
0.82	0.70993
0.834	0.74697


==> ArXiv/datfiles/Fig12_uncertainty_line.dat <==
Threshold	Uncertainty
0.0	0.9765
0.44	0.97568
0.58	0.82398
0.75	0.76282
0.762	0.70397
0.764	0.73578
0.79	0.663
0.8	0.77467
0.82	0.85141
0.834	1.0


==> ArXiv/datfiles/Fig13_lower_std_fit_line.dat <==
Concentration_ppm ARDI_lower_std_fit
0.0 0.85295
0.014573 0.80352
0.029146 0.75583
0.043719 0.70979
0.058291 0.66531
0.072864 0.62232
0.087437 0.58075
0.10201 0.54052
0.11658 0.50157
0.13116 0.46384
0.14573 0.42728
0.1603 0.39182
0.17487 0.35743
0.18945 0.32405
0.20402 0.29165
0.21859 0.26017
0.23317 0.22958
0.24774 0.19984
0.26231 0.17092
0.27688 0.14278
0.29146 0.11539
0.30603 0.08873
0.3206 0.062761
0.33518 0.037459
0.34975 0.012799
0.36432 -0.011242
0.37889 -0.034689
0.39347 -0.057563
0.40804 -0.079884
0.42261 -0.10167
0.43719 -0.12295
0.45176 -0.14373
0.46633 -0.16403
0.4809 -0.18386
0.49548 -0.20326
0.51005 -0.22222
0.52462 -0.24076
0.5392 -0.2589
0.55377 -0.27664
0.56834 -0.29401
0.58291 -0.31101
0.59749 -0.32766
0.61206 -0.34397
0.62663 -0.35994
0.64121 -0.37558
0.65578 -0.39092
0.67035 -0.40595
0.68492 -0.42068
0.6995 -0.43513
0.71407 -0.4493
0.72864 -0.4632
0.74322 -0.47683
0.75779 -0.49021
0.77236 -0.50335
0.78693 -0.51624
0.80151 -0.52889
0.81608 -0.54132
0.83065 -0.55353
0.84523 -0.56552
0.8598 -0.5773
0.87437 -0.58887
0.88894 -0.60024
0.90352 -0.61142
0.91809 -0.62241
0.93266 -0.63322
0.94724 -0.64384
0.96181 -0.65429
0.97638 -0.66456
0.99095 -0.67467
1.0055 -0.68462
1.0201 -0.69441
1.0347 -0.70404
1.0492 -0.71352
1.0638 -0.72285
1.0784 -0.73203
1.093 -0.74108
1.1075 -0.74998
1.1221 -0.75875
1.1367 -0.76739
1.1513 -0.7759
1.1658 -0.78429
1.1804 -0.79255
1.195 -0.80068
1.2095 -0.80871
1.2241 -0.81661
1.2387 -0.8244
1.2533 -0.83209
1.2678 -0.83966
1.2824 -0.84713
1.297 -0.85449
1.3116 -0.86175
1.3261 -0.86891
1.3407 -0.87598
1.3553 -0.88295
1.3698 -0.88982
1.3844 -0.89661
1.399 -0.9033
1.4136 -0.90991
1.4281 -0.91643
1.4427 -0.92286
1.4573 -0.92921
1.4719 -0.93548
1.4864 -0.94167
1.501 -0.94778
1.5156 -0.95382
1.5302 -0.95978
1.5447 -0.96566
1.5593 -0.97147
1.5739 -0.97721
1.5884 -0.98288
1.603 -0.98849
1.6176 -0.99402
1.6322 -0.99949
1.6467 -1.0049
1.6613 -1.0102
1.6759 -1.0155
1.6905 -1.0207
1.705 -1.0259
1.7196 -1.031
1.7342 -1.036
1.7487 -1.041
1.7633 -1.0459
1.7779 -1.0508
1.7925 -1.0556
1.807 -1.0603
1.8216 -1.065
1.8362 -1.0697
1.8508 -1.0743
1.8653 -1.0788
1.8799 -1.0833
1.8945 -1.0878
1.909 -1.0922
1.9236 -1.0966
1.9382 -1.1009
1.9528 -1.1051
1.9673 -1.1093
1.9819 -1.1135
1.9965 -1.1177
2.0111 -1.1217
2.0256 -1.1258
2.0402 -1.1298
2.0548 -1.1338
2.0693 -1.1377
2.0839 -1.1416
2.0985 -1.1454
2.1131 -1.1492
2.1276 -1.153
2.1422 -1.1567
2.1568 -1.1604
2.1714 -1.1641
2.1859 -1.1677
2.2005 -1.1713
2.2151 -1.1748
2.2296 -1.1784
2.2442 -1.1818
2.2588 -1.1853
2.2734 -1.1887
2.2879 -1.1921
2.3025 -1.1955
2.3171 -1.1988
2.3317 -1.2021
2.3462 -1.2053
2.3608 -1.2086
2.3754 -1.2118
2.3899 -1.2149
2.4045 -1.2181
2.4191 -1.2212
2.4337 -1.2243
2.4482 -1.2274
2.4628 -1.2304
2.4774 -1.2334
2.492 -1.2364
2.5065 -1.2393
2.5211 -1.2423
2.5357 -1.2452
2.5503 -1.248
2.5648 -1.2509
2.5794 -1.2537
2.594 -1.2565
2.6085 -1.2593
2.6231 -1.262
2.6377 -1.2648
2.6523 -1.2675
2.6668 -1.2702
2.6814 -1.2728
2.696 -1.2755
2.7106 -1.2781
2.7251 -1.2807
2.7397 -1.2833
2.7543 -1.2858
2.7688 -1.2884
2.7834 -1.2909
2.798 -1.2934
2.8126 -1.2958
2.8271 -1.2983
2.8417 -1.3007
2.8563 -1.3031
2.8709 -1.3055
2.8854 -1.3079
2.9 -1.3103


==> ArXiv/datfiles/Fig13_mean_fit_line.dat <==
Concentration_ppm ARDI_mean_fit
0.0 1.3255
0.014573 1.2626
0.029146 1.2021
0.043719 1.144
0.058291 1.0881
0.072864 1.0343
0.087437 0.98249
0.10201 0.93255
0.11658 0.88438
0.13116 0.8379
0.14573 0.793
0.1603 0.74962
0.17487 0.70767
0.18945 0.6671
0.20402 0.62782
0.21859 0.58979
0.23317 0.55294
0.24774 0.51721
0.26231 0.48257
0.27688 0.44895
0.29146 0.41631
0.30603 0.38462
0.3206 0.35383
0.33518 0.3239
0.34975 0.2948
0.36432 0.26649
0.37889 0.23894
0.39347 0.21213
0.40804 0.18602
0.42261 0.16058
0.43719 0.13579
0.45176 0.11163
0.46633 0.088068
0.4809 0.065086
0.49548 0.042662
0.51005 0.020777
0.52462 -0.00059017
0.5392 -0.021456
0.55377 -0.041839
0.56834 -0.061755
0.58291 -0.08122
0.59749 -0.10025
0.61206 -0.11886
0.62663 -0.13706
0.64121 -0.15486
0.65578 -0.17229
0.67035 -0.18934
0.68492 -0.20604
0.6995 -0.22239
0.71407 -0.23841
0.72864 -0.2541
0.74322 -0.26947
0.75779 -0.28454
0.77236 -0.29931
0.78693 -0.31379
0.80151 -0.32799
0.81608 -0.34192
0.83065 -0.35558
0.84523 -0.36899
0.8598 -0.38215
0.87437 -0.39506
0.88894 -0.40774
0.90352 -0.42019
0.91809 -0.43241
0.93266 -0.44442
0.94724 -0.45621
0.96181 -0.4678
0.97638 -0.47919
0.99095 -0.49038
1.0055 -0.50138
1.0201 -0.5122
1.0347 -0.52283
1.0492 -0.53329
1.0638 -0.54358
1.0784 -0.55369
1.093 -0.56365
1.1075 -0.57344
1.1221 -0.58308
1.1367 -0.59256
1.1513 -0.6019
1.1658 -0.61109
1.1804 -0.62013
1.195 -0.62904
1.2095 -0.63781
1.2241 -0.64646
1.2387 -0.65497
1.2533 -0.66335
1.2678 -0.67161
1.2824 -0.67975
1.297 -0.68777
1.3116 -0.69568
1.3261 -0.70347
1.3407 -0.71115
1.3553 -0.71872
1.3698 -0.72618
1.3844 -0.73354
1.399 -0.7408
1.4136 -0.74796
1.4281 -0.75502
1.4427 -0.76199
1.4573 -0.76886
1.4719 -0.77564
1.4864 -0.78233
1.501 -0.78893
1.5156 -0.79544
1.5302 -0.80187
1.5447 -0.80822
1.5593 -0.81448
1.5739 -0.82067
1.5884 -0.82677
1.603 -0.8328
1.6176 -0.83875
1.6322 -0.84463
1.6467 -0.85044
1.6613 -0.85617
1.6759 -0.86184
1.6905 -0.86743
1.705 -0.87296
1.7196 -0.87842
1.7342 -0.88381
1.7487 -0.88914
1.7633 -0.89441
1.7779 -0.89962
1.7925 -0.90477
1.807 -0.90985
1.8216 -0.91488
1.8362 -0.91985
1.8508 -0.92476
1.8653 -0.92962
1.8799 -0.93442
1.8945 -0.93917
1.909 -0.94387
1.9236 -0.94851
1.9382 -0.9531
1.9528 -0.95764
1.9673 -0.96214
1.9819 -0.96658
1.9965 -0.97098
2.0111 -0.97532
2.0256 -0.97963
2.0402 -0.98388
2.0548 -0.9881
2.0693 -0.99226
2.0839 -0.99639
2.0985 -1.0005
2.1131 -1.0045
2.1276 -1.0085
2.1422 -1.0125
2.1568 -1.0164
2.1714 -1.0203
2.1859 -1.0241
2.2005 -1.0279
2.2151 -1.0316
2.2296 -1.0354
2.2442 -1.0391
2.2588 -1.0427
2.2734 -1.0463
2.2879 -1.0499
2.3025 -1.0534
2.3171 -1.057
2.3317 -1.0604
2.3462 -1.0639
2.3608 -1.0673
2.3754 -1.0707
2.3899 -1.074
2.4045 -1.0773
2.4191 -1.0806
2.4337 -1.0839
2.4482 -1.0871
2.4628 -1.0903
2.4774 -1.0934
2.492 -1.0966
2.5065 -1.0997
2.5211 -1.1028
2.5357 -1.1058
2.5503 -1.1088
2.5648 -1.1118
2.5794 -1.1148
2.594 -1.1178
2.6085 -1.1207
2.6231 -1.1236
2.6377 -1.1264
2.6523 -1.1293
2.6668 -1.1321
2.6814 -1.1349
2.696 -1.1377
2.7106 -1.1404
2.7251 -1.1431
2.7397 -1.1458
2.7543 -1.1485
2.7688 -1.1512
2.7834 -1.1538
2.798 -1.1564
2.8126 -1.159
2.8271 -1.1616
2.8417 -1.1641
2.8563 -1.1666
2.8709 -1.1691
2.8854 -1.1716
2.9 -1.1741


==> ArXiv/datfiles/Fig13_mean_points_scatter_std_dev.dat <==
Concentration_ppm   Mean_ARDI   yerr
0.0 1.2895 0.4875
0.308 0.50571 0.2544
0.74 -0.34457 0.23236
1.483 -0.8661 0.16995
2.9 -1.0996 0.12695


==> ArXiv/datfiles/Fig13_upper_std_fit_line.dat <==
Concentration_ppm ARDI_upper_std_fit
0.0 1.8013
0.014573 1.7237
0.029146 1.6495
0.043719 1.5785
0.058291 1.5105
0.072864 1.4453
0.087437 1.3827
0.10201 1.3226
0.11658 1.2648
0.13116 1.2092
0.14573 1.1557
0.1603 1.1042
0.17487 1.0545
0.18945 1.0065
0.20402 0.96025
0.21859 0.91556
0.23317 0.87237
0.24774 0.83061
0.26231 0.7902
0.27688 0.75108
0.29146 0.7132
0.30603 0.67648
0.3206 0.64089
0.33518 0.60637
0.34975 0.57287
0.36432 0.54034
0.37889 0.50875
0.39347 0.47806
0.40804 0.44822
0.42261 0.41921
0.43719 0.39098
0.45176 0.36351
0.46633 0.33677
0.4809 0.31073
0.49548 0.28536
0.51005 0.26063
0.52462 0.23652
0.5392 0.21302
0.55377 0.19009
0.56834 0.16771
0.58291 0.14587
0.59749 0.12455
0.61206 0.10373
0.62663 0.083385
0.64121 0.063506
0.65578 0.044077
0.67035 0.025081
0.68492 0.0065043
0.6995 -0.011666
0.71407 -0.029445
0.72864 -0.046843
0.74322 -0.063873
0.75779 -0.080547
0.77236 -0.096875
0.78693 -0.11287
0.80151 -0.12854
0.81608 -0.14389
0.83065 -0.15894
0.84523 -0.1737
0.8598 -0.18816
0.87437 -0.20235
0.88894 -0.21626
0.90352 -0.22991
0.91809 -0.24331
0.93266 -0.25645
0.94724 -0.26936
0.96181 -0.28202
0.97638 -0.29446
0.99095 -0.30668
1.0055 -0.31868
1.0201 -0.33047
1.0347 -0.34205
1.0492 -0.35343
1.0638 -0.36462
1.0784 -0.37561
1.093 -0.38642
1.1075 -0.39705
1.1221 -0.40751
1.1367 -0.41779
1.1513 -0.4279
1.1658 -0.43785
1.1804 -0.44764
1.195 -0.45727
1.2095 -0.46676
1.2241 -0.47609
1.2387 -0.48528
1.2533 -0.49432
1.2678 -0.50323
1.2824 -0.512
1.297 -0.52064
1.3116 -0.52916
1.3261 -0.53754
1.3407 -0.5458
1.3553 -0.55394
1.3698 -0.56196
1.3844 -0.56987
1.399 -0.57766
1.4136 -0.58534
1.4281 -0.59291
1.4427 -0.60038
1.4573 -0.60774
1.4719 -0.615
1.4864 -0.62216
1.501 -0.62923
1.5156 -0.63619
1.5302 -0.64307
1.5447 -0.64985
1.5593 -0.65654
1.5739 -0.66314
1.5884 -0.66966
1.603 -0.67609
1.6176 -0.68244
1.6322 -0.68871
1.6467 -0.6949
1.6613 -0.701
1.6759 -0.70704
1.6905 -0.71299
1.705 -0.71887
1.7196 -0.72468
1.7342 -0.73042
1.7487 -0.73609
1.7633 -0.74169
1.7779 -0.74722
1.7925 -0.75268
1.807 -0.75808
1.8216 -0.76342
1.8362 -0.76869
1.8508 -0.7739
1.8653 -0.77905
1.8799 -0.78414
1.8945 -0.78917
1.909 -0.79414
1.9236 -0.79906
1.9382 -0.80392
1.9528 -0.80873
1.9673 -0.81348
1.9819 -0.81818
1.9965 -0.82283
2.0111 -0.82742
2.0256 -0.83197
2.0402 -0.83647
2.0548 -0.84092
2.0693 -0.84532
2.0839 -0.84967
2.0985 -0.85397
2.1131 -0.85824
2.1276 -0.86245
2.1422 -0.86662
2.1568 -0.87075
2.1714 -0.87484
2.1859 -0.87888
2.2005 -0.88288
2.2151 -0.88684
2.2296 -0.89076
2.2442 -0.89464
2.2588 -0.89848
2.2734 -0.90229
2.2879 -0.90605
2.3025 -0.90978
2.3171 -0.91347
2.3317 -0.91712
2.3462 -0.92074
2.3608 -0.92433
2.3754 -0.92788
2.3899 -0.93139
2.4045 -0.93487
2.4191 -0.93832
2.4337 -0.94173
2.4482 -0.94512
2.4628 -0.94847
2.4774 -0.95179
2.492 -0.95508
2.5065 -0.95833
2.5211 -0.96156
2.5357 -0.96476
2.5503 -0.96793
2.5648 -0.97107
2.5794 -0.97418
2.594 -0.97727
2.6085 -0.98032
2.6231 -0.98335
2.6377 -0.98635
2.6523 -0.98933
2.6668 -0.99228
2.6814 -0.9952
2.696 -0.9981
2.7106 -1.001
2.7251 -1.0038
2.7397 -1.0066
2.7543 -1.0094
2.7688 -1.0122
2.7834 -1.015
2.798 -1.0177
2.8126 -1.0204
2.8271 -1.0231
2.8417 -1.0257
2.8563 -1.0284
2.8709 -1.031
2.8854 -1.0336
2.9 -1.0361


==> ArXiv/datfiles/Fig14_actual_bar.dat <==
Index Actual_Concentration_ppm
0.0 0.0
1.0 0.308
2.0 0.74
3.0 1.483
4.0 2.9


==> ArXiv/datfiles/Fig14_predicted_bar_std_dev.dat <==
Index Predicted_Concentration_ppm Std_Dev
0.0 0.058408 0.097624
1.0 0.26526 0.11737
2.0 0.85868 0.25456
3.0 1.777 0.50163
4.0 2.6162 0.60598


==> ArXiv/datfiles/Fig15_11.7ppm_line_std_dev.dat <==
time(s) pred_mean(ppm) std_dev(ppm)
0.14 0.086552 0.19598
0.492 0.0034149 0.105
0.844 0.057891 0.16451
1.204 0.099 0.20968
1.556 0.26515 0.26806
1.86 1.3743 0.65645
2.204 0.30115 0.27609
2.556 0.033397 0.13771
2.9 0.025242 0.1288
3.244 0.057868 0.16449
3.596 0.16929 0.24812


==> ArXiv/datfiles/Fig15_14.4ppm_line_std_dev.dat <==
time(s) pred_mean(ppm) std_dev(ppm)
0.34 0.12255 0.23566
0.772 0.070112 0.17792
1.212 0.14407 0.24323
1.564 0.91113 0.45851
1.844 1.741 0.85074
2.116 0.55871 0.34243
2.468 0.41409 0.30327
3.052 0.37223 0.29285
3.644 0.18846 0.25193


==> ArXiv/datfiles/Fig15_6.2ppm_line_std_dev.dat <==
time(s) pred_mean(ppm) std_dev(ppm)
0.212 0.085246 0.19454
0.548 0.061041 0.16797
1.036 0.0 0.05165
1.412 0.087151 0.19664
1.748 0.74083 0.39874
2.188 0.15501 0.24533
2.684 0.16467 0.24721
2.98 0.040108 0.14504
3.348 0.0 0.078423


==> ArXiv/datfiles/Fig15_9.0ppm_line_std_dev.dat <==
time(s) pred_mean(ppm) std_dev(ppm)
0.46 0.090919 0.20078
0.9 0.044875 0.15026
1.348 0.086155 0.19554
1.796 1.0377 0.50744
2.252 0.13817 0.2421
2.692 0.090246 0.20004
3.116 0.0 0.098037
3.556 0.034442 0.13885


==> ArXiv/datfiles/Fig15_control_line_std_dev.dat <==
time(s) pred_mean(ppm) std_dev(ppm)
0.236 0.12982 0.24053
0.516 0.15969 0.24624
0.796 0.28856 0.27325
1.076 0.20228 0.25474
1.356 0.24483 0.26365
1.628 0.29264 0.27417
1.88 0.16945 0.24815
2.156 0.22026 0.25845
2.428 0.14327 0.24307
2.7 0.28446 0.27233
2.972 0.16601 0.24747
3.244 0.13077 0.24071
3.516 0.19161 0.25257


==> ArXiv/datfiles/Fig5_Line.dat <==
Time(ms) Y_centroid(mm)
0.0 0.0
8.0 1.585
16.0 3.476
24.0 4.817
32.0 6.341
40.0 8.11
48.0 10.244
56.0 12.378
64.0 14.146
72.0 16.22
80.0 18.293
88.0 21.098
96.0 24.268
104.0 26.768
112.0 28.902
120.0 31.098
128.0 32.988
136.0 35.671
144.0 38.171


==> ArXiv/datfiles/Fig6_0.3ppm_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
4.8425 0.2899
5.8489 0.2684
5.901 0.27
5.3419 0.2719
5.5291 0.2736
4.604 0.2757
5.1323 0.2722
5.2013 0.2677
5.1142 0.2768
5.6507 0.2697
5.4091 0.2755
5.1357 0.28
5.3047 0.2713
3.9983 0.275
4.9687 0.2785
5.2809 0.2723
5.5823 0.2744
4.2276 0.27
5.0384 0.2746
4.765 0.2646
5.0725 0.2796
4.8082 0.2825
4.3802 0.2693
5.1301 0.2788
4.3923 0.2776
5.1524 0.2796
5.4529 0.2746
5.2725 0.2747
5.1972 0.2749
4.6061 0.2711
5.1849 0.2801
4.7959 0.2796
5.3055 0.28


==> ArXiv/datfiles/Fig6_0.7ppm_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
5.1484 0.2758
4.8487 0.2783
4.8495 0.2714
5.2299 0.2673
5.1752 0.2727
4.8902 0.2673
4.8896 0.2747
5.0643 0.2644
4.7602 0.2712
4.2985 0.2626
4.8935 0.2704
4.6841 0.2741
4.3307 0.2499
4.4878 0.2648
4.2305 0.2541
4.3982 0.2579
4.5147 0.263
4.5439 0.2676
5.7754 0.2779
5.9459 0.2845
5.4546 0.2785
5.9275 0.2831
5.8537 0.284
5.5111 0.2856
4.9414 0.2711
4.9236 0.2635
5.178 0.2744
4.5043 0.2629
4.4214 0.266
4.9416 0.2736
4.8229 0.2787
4.9278 0.276
5.1176 0.2738
4.2969 0.2748


==> ArXiv/datfiles/Fig6_1.5ppm_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
5.1831 0.2724
4.3407 0.2488
5.4594 0.2669
5.9231 0.2747
5.333 0.2743
5.2608 0.2664
5.1078 0.2666
5.1384 0.2672
4.3055 0.2485
4.8679 0.2584
4.8493 0.2537
4.5936 0.2315
5.05 0.2558
4.9742 0.2564
4.9819 0.2557
4.3517 0.2433
4.619 0.2422
4.1091 0.2444
4.7592 0.2534
4.9387 0.2559
4.7487 0.2573
5.0212 0.2613
4.7678 0.2414
4.6683 0.2534
3.8162 0.2289
5.1502 0.2644
4.4673 0.2497
4.4771 0.241
3.9404 0.222
4.8309 0.2621
5.2038 0.2778
4.1205 0.2401
4.7887 0.2521


==> ArXiv/datfiles/Fig6_2.9_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
5.2183 0.2768
4.3128 0.2358
4.5824 0.2682
4.8247 0.2547
4.7091 0.2749
3.9573 0.2343
4.3859 0.2364
4.1917 0.2427
5.5736 0.2614
5.3679 0.244
5.6425 0.259
5.0466 0.2446
5.3469 0.2695
5.5451 0.2626
5.4482 0.2619
5.7096 0.2615
5.0706 0.2589
5.6772 0.2576
4.4273 0.2402
4.6234 0.2425
5.1196 0.2612
4.1558 0.2396
5.0337 0.2633
4.5087 0.2429
4.9908 0.2481
4.1781 0.2258
4.1598 0.2535
4.5538 0.2505
3.4645 0.2122
5.4226 0.2595
4.8254 0.2444
4.3601 0.2295
4.511 0.253
4.7367 0.2478
4.7165 0.2428
5.1332 0.2623
4.4286 0.2331


==> ArXiv/datfiles/Fig6_5.8ppm_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
4.2804 0.2319
5.0182 0.2446
3.9905 0.2428
5.3715 0.2645
4.3713 0.2219
4.5515 0.228
4.2574 0.2225
4.4469 0.2391
4.9109 0.2501
5.3042 0.267
5.4071 0.2674
4.731 0.2618
4.3394 0.2408
4.3543 0.2311
4.2368 0.2448
4.576 0.2489
4.5211 0.2505
5.0909 0.2625
4.8875 0.2597
5.1221 0.261
4.7593 0.2613
4.3827 0.2433
4.0026 0.2477
4.2608 0.2344
4.2068 0.2448
4.7872 0.2606
5.1751 0.266
4.9904 0.2652
4.934 0.2629
5.1799 0.2625
4.9849 0.2614
4.838 0.26
4.9829 0.2593
4.8169 0.262
4.7012 0.2645
4.37 0.2441


==> ArXiv/datfiles/Fig6_Clift_line.dat <==
Diameter_mm RiseVelocity_m_per_s
2.0 0.29687
2.0918 0.29181
2.1837 0.28717
2.2755 0.28289
2.3673 0.27895
2.4592 0.27532
2.551 0.27197
2.6429 0.26887
2.7347 0.266
2.8265 0.26335
2.9184 0.2609
3.0102 0.25863
3.102 0.25652
3.1939 0.25457
3.2857 0.25277
3.3776 0.25111
3.4694 0.24957
3.5612 0.24814
3.6531 0.24683
3.7449 0.24562
3.8367 0.24451
3.9286 0.24349
4.0204 0.24255
4.1122 0.2417
4.2041 0.24092
4.2959 0.24021
4.3878 0.23957
4.4796 0.23899
4.5714 0.23848
4.6633 0.23802
4.7551 0.23761
4.8469 0.23726
4.9388 0.23695
5.0306 0.23669
5.1224 0.23647
5.2143 0.2363
5.3061 0.23616
5.398 0.23606
5.4898 0.236
5.5816 0.23597
5.6735 0.23597
5.7653 0.23601
5.8571 0.23607
5.949 0.23616
6.0408 0.23627
6.1327 0.23642
6.2245 0.23658
6.3163 0.23677
6.4082 0.23698
6.5 0.23722


==> ArXiv/datfiles/Fig6_Lehrer_line.dat <==
Diameter_mm RiseVelocity_m_per_s
2.0 0.34565
2.0918 0.33928
2.1837 0.33339
2.2755 0.32794
2.3673 0.32289
2.4592 0.3182
2.551 0.31383
2.6429 0.30976
2.7347 0.30597
2.8265 0.30242
2.9184 0.29911
3.0102 0.29602
3.102 0.29312
3.1939 0.29041
3.2857 0.28787
3.3776 0.28549
3.4694 0.28326
3.5612 0.28117
3.6531 0.27921
3.7449 0.27737
3.8367 0.27565
3.9286 0.27404
4.0204 0.27253
4.1122 0.27112
4.2041 0.2698
4.2959 0.26856
4.3878 0.26741
4.4796 0.26633
4.5714 0.26533
4.6633 0.2644
4.7551 0.26353
4.8469 0.26273
4.9388 0.26198
5.0306 0.26129
5.1224 0.26066
5.2143 0.26007
5.3061 0.25954
5.398 0.25905
5.4898 0.25861
5.5816 0.25821
5.6735 0.25785
5.7653 0.25753
5.8571 0.25725
5.949 0.257
6.0408 0.25678
6.1327 0.2566
6.2245 0.25645
6.3163 0.25633
6.4082 0.25624
6.5 0.25617


==> ArXiv/datfiles/Fig6_clean_scatter.dat <==
Diameter_mm RiseVelocity_m_per_s
5.396 0.2561
5.1355 0.2537
5.1808 0.2543
5.5218 0.2474
5.7478 0.249
5.3502 0.2473
5.6462 0.251
5.4246 0.2491
5.5773 0.2535
5.0096 0.2495
5.7295 0.2529
4.8412 0.2675
5.6169 0.256
5.3378 0.2554
5.3648 0.2598
5.2292 0.2644
5.2301 0.2626
4.9429 0.2565
4.9913 0.26
5.2829 0.2668
4.8247 0.2591
4.4387 0.2665
4.4436 0.2641
4.4074 0.2642
4.2847 0.2671
4.3836 0.266
4.4179 0.2668
4.3805 0.2665
4.8453 0.2668
4.6368 0.2689
4.8455 0.2665
4.3743 0.2672
4.6575 0.27
4.7126 0.2673
4.877 0.2692
4.6647 0.2679
4.5655 0.2658
4.8528 0.2637
4.5115 0.2674
4.8207 0.2666
4.6661 0.2646
4.7374 0.2673
4.539 0.267
4.7822 0.2655
4.7902 0.2671
4.124 0.2716
5.5017 0.2607
5.2494 0.2598
4.8813 0.2577
5.1444 0.2616


==> ArXiv/datfiles/Fig7_linestddev.dat <==
Time_ms AR_mean AR_std
0.0 1.2572 0.16964
8.0 1.7516 0.2226
16.0 2.133 0.25595
24.0 3.0068 0.50059
32.0 3.4762 0.76014
40.0 3.5062 0.45876
48.0 3.7858 0.51816
56.0 4.3617 0.67601
64.0 3.869 1.0961
72.0 3.1119 1.2231
80.0 2.357 0.5098
88.0 2.0825 0.53632
96.0 1.6575 0.55195
104.0 1.5051 0.55221
112.0 1.5266 0.79393
120.0 1.6585 0.6369
128.0 1.6278 0.42718
136.0 1.5101 0.44532
144.0 1.4949 0.42631


==> ArXiv/datfiles/Fig9_0.3ppm_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.2667 0.19546
8.0 1.7889 0.22084
16.0 2.1682 0.22622
24.0 2.8194 0.50768
32.0 3.3106 0.72135
40.0 3.2913 0.49899
48.0 3.173 0.36602
56.0 2.8916 0.50219
64.0 2.3096 0.56489
72.0 1.7738 0.48322
80.0 1.6049 0.34324
88.0 1.5681 0.35132
96.0 1.5514 0.3359
104.0 1.4688 0.4705
112.0 1.4439 0.41659
120.0 1.4993 0.32684
128.0 1.46 0.27897
136.0 1.4181 0.25122
144.0 1.4295 0.2831


==> ArXiv/datfiles/Fig9_0.7ppm_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.2797 0.17043
8.0 1.7373 0.19849
16.0 2.0977 0.25726
24.0 2.6117 0.48747
32.0 2.3527 0.35174
40.0 2.0451 0.16313
48.0 1.837 0.26778
56.0 1.6719 0.31908
64.0 1.5067 0.22273
72.0 1.4401 0.28981
80.0 1.5476 0.32118
88.0 1.405 0.30083
96.0 1.3427 0.27316
104.0 1.3362 0.35296
112.0 1.2957 0.25828
120.0 1.2478 0.24315
128.0 1.2534 0.23382
136.0 1.3208 0.20597
144.0 1.4244 0.30448


==> ArXiv/datfiles/Fig9_1.5ppm_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.2027 0.14542
8.0 1.6196 0.124
16.0 1.9275 0.1975
24.0 1.9852 0.34467
32.0 1.7119 0.26662
40.0 1.6108 0.13582
48.0 1.571 0.20436
56.0 1.5117 0.21823
64.0 1.4377 0.18522
72.0 1.4299 0.18004
80.0 1.4912 0.26468
88.0 1.4714 0.34367
96.0 1.4115 0.34655
104.0 1.2881 0.24126
112.0 1.1743 0.13192
120.0 1.1931 0.26228
128.0 1.2454 0.25925
136.0 1.2212 0.17907
144.0 1.189 0.12498


==> ArXiv/datfiles/Fig9_2.9ppm_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.2291 0.18288
8.0 1.5985 0.17444
16.0 1.7597 0.12725
24.0 1.7682 0.2519
32.0 1.6618 0.2123
40.0 1.5984 0.1089
48.0 1.6222 0.13767
56.0 1.5851 0.17554
64.0 1.5191 0.14577
72.0 1.4732 0.13931
80.0 1.473 0.16269
88.0 1.5151 0.2338
96.0 1.4768 0.31393
104.0 1.3434 0.25535
112.0 1.2099 0.172
120.0 1.1551 0.19798
128.0 1.156 0.16805
136.0 1.1725 0.13402
144.0 1.1727 0.1162


==> ArXiv/datfiles/Fig9_5.8ppm_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.1523 0.12417
8.0 1.4829 0.10457
16.0 1.7219 0.13887
24.0 1.7051 0.25967
32.0 1.5466 0.08589
40.0 1.5754 0.076804
48.0 1.5884 0.18614
56.0 1.5269 0.15546
64.0 1.4916 0.14841
72.0 1.4714 0.1701
80.0 1.5835 0.23772
88.0 1.5936 0.29942
96.0 1.4806 0.23416
104.0 1.3217 0.15592
112.0 1.2796 0.23279
120.0 1.3415 0.27211
128.0 1.3675 0.3505
136.0 1.2745 0.30395
144.0 1.205 0.17801


==> ArXiv/datfiles/Fig9_Clean_line_std_dev.dat <==
Time_ms AR_mean AR_std
0.0 1.2572 0.16964
8.0 1.7516 0.2226
16.0 2.133 0.25595
24.0 3.0068 0.50059
32.0 3.4762 0.76014
40.0 3.5062 0.45876
48.0 3.7858 0.51816
56.0 4.3617 0.67601
64.0 3.869 1.0961
72.0 3.1119 1.2231
80.0 2.357 0.5098
88.0 2.0825 0.53632
96.0 1.6575 0.55195
104.0 1.5051 0.55221
112.0 1.5266 0.79393
120.0 1.6585 0.6369
128.0 1.6278 0.42718
136.0 1.5101 0.44532
144.0 1.4949 0.42631


==> ArXiv/datfiles/Fig9_b_line_std_dev.dat <==
Concentration_ppm  ARPeak  StdDev
0.0 4.72 0.58
0.3 3.7 0.35
0.7 2.77 0.32
1.5 2.16 0.22
2.9 1.87 0.18
5.8 1.88 0.19

==> ArXiv/datfiles/fig2_0.7ppm_histogram.dat <==
bin probability
4.0 0.083333
4.25 0.25
4.5 0.13889
4.75 0.27778
5.0 0.13889
5.25 0.083333
5.5 0.0
5.75 0

==> ArXiv/datfiles/fig2_5.8ppm_histogram.dat <==
bin probability
4.0 0.033333
4.25 0.2
4.5 0.13333
4.75 0.36667
5.0 0.2
5.25 0.033333
5.5 0.033333
5.75 0

==> ArXiv/datfiles/fig2_clean_histogram.dat <==
bin probability
4.0 0.02
4.25 0.16
4.5 0.18
4.75 0.24
5.0 0.14
5.25 0.12
5.5 0.14
5.75 0
